VLT-MUSE spectroscopy of AGNs misclassified by BPT diagnostic or with weak emission lines

Despite powerful X-ray emission, some AGNs are known to either lack optical emission lines (so-called 'optically dull' AGNs) or have lines that fall on the star-forming branch of the BPT diagram ('misclassified' AGNs). Aperture effects have been proposed to explain such atypical spectra, especially when based on SDSS (3'') fibers. We use observations from VLT-MUSE with Adaptive Optics to explore the spatially resolved optical emission line properties of 4 optically dull and 1 misclassified X-ray AGN candidates. VLT-MUSE IFU spectra allow us to investigate the extent to which the aperture size affects the emission line measurements. The optically dull AGNs become detectable in deeper VLT-MUSE spectroscopic apertures having the same size (3'') as SDSS fibers, suggesting no AGN is truly lineless. However, in no case does the line become more detectable as the aperture decreases, as would be expected if dilution by strong continuum was responsible for making the lines appear weak. We also show that the misclassified X-ray AGN retains the same position on the BPT diagram in smaller apertures (down to 0.''5), demonstrating that its misclassification is not the result of the dilution by HII regions. Thus, we conclude that continuum swamping or star formation dilution, i.e., aperture effects, are not responsible for atypical lines. Rather, the AGN lines are intrinsically weak.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
